Long Term X-Ray Spectral Variation of the Wolf-Rayet Binary WR 102-1 in the Galactic bulge: evidence for wind distortion in the binary

WR~102-1 was detected by Suzaku as a conspicuous point source in the 6.7 keV intensity map of the central region of the Milky Way. The source was suggested as a possible Wolf-Rayet binary based on its X-ray and infrared spectral characteristics. The iron line emission is expected to originate in the Wolf-Rayet star's dynamic stellar-wind when colliding the companion's mild stellar wind. Here, we report the result of a long-term X-ray monitoring of WR~102-1 since 1998 using archival data of ASCA, XMM-Newton, Chandra, Suzaku, and Swift to reveal variations of the iron K-emission line and the circumstellar absorption. Consequently, we have detected significant redshifts of the iron K-emission line from the XMM-Newton observation in March 2003 and the Suzaku observation in September 2006. Furthermore, when the red-shift was observed, which suggests that the Wolf-Rayet star was in front of the companion star, the circumstellar absorption values were smaller than other periods. These results appear contrary to the expectation if the Wolf-Rayet's stellar wind is spherically symmetric, but may be understood if the Wolf-Rayet star's stellar wind is significantly distorted due to the rapid orbital motion near the periastron.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
